Timeloops: Automatic System Call Policy Learning for Containerized Microservices

In this paper we introduce Timeloops a novel technique for automatically learning system call filtering policies for containerized microservices applications. At run-time, Timeloops automatically learns which system calls a program should be allowed to invoke while rejecting attempts to call spurious system calls. Further, Timeloops addresses many of the shortcomings of state-of-the-art static analysis-based techniques, such as the ability to generate tight filters for programs written in interpreted languages such as PHP, Python, and JavaScript. Timeloops has a simple and robust implementation because it is mainly built out of commodity, and proven, technologies such as seccomp-BPF, systemd, and Podman containers, with fewer than 500 lines of code. We demonstrate the utility of Timeloops by learning system calls for individual services and two microservices benchmark applications, which utilize popular technologies like Python Flask, Nginx (with PHP and Lua modules), Apache Thrift, Memcached, Redis, and MongoDB. Further, the amortized performance of Timeloops is similar to that of an unhardened system while producing a smaller system call filter than state-of-the-art static analysis-based techniques.

==> intro-outline.txt <==
Introduction

### Problem ###
Topic: Microservices have become very prominent due to shifts from monolithic to 
modularized and distributed architectures.
 - While monoliths are complex and large services running on a singled host, 
   microservices are lightweight loosely-coupled services running on distributed systems.
 - They have become a popular choice due to their modularity, which simplifies the 
   development of large applications, allows for elastic scaling, and supports language 
   and framework heterogeneity. 
 - Microservices are everywhere
	- Many large companies such as Netflix, Twitter, and Amazon are heavily reliant on 
       microservices to create scalable applications.
	- Microservice deployments are quickly rising in popularity: surveys conducted by 
       O'Reilly in 2020 concluded that 77% of tech companies have adopted this 
       paradigm for computing.

Topic: Microservices introduce new security challenges and amplify other security challenges (don't scare skeptics)
 - Microservices applications are constantly evolving and new nodes are incessantly 
      created and destroyed \cite{dsb}. Because of this, it is difficult to thoroughly 
	 understand the behavior of each service at any point in time in time and write 
	  appropriate security policies.
 - challenges with relying on containers
 - Microservices introduce unique opportunities for improving security


// talk about state of the art solutions for containers and microservices
Topic: However, the microservices architecture provides unique opportunities for designing security solutions.
also commercial services use these technologies to isolate, they use well-known solutions applied to these
Add paragraph about what is being done in the commercial world 
two most popular solutions are: 
isolation and system call filtering, rootless containers
limitations of these solutions are : ... (could be a separate paragraph if there is a lot)

### Challenges ###
Topic: Design differences between monoliths and microservices expose unique attack surfaces that our security solutions must react to accordingly. 
 - We need fine-grained security for microservices.
 - Many microservices share a host and interact with one kernel, so we need to enforce the principle of least privilege. 
Transition: In the case of microservices, we can solve these unique challenges by crafting security solutions that not only protect the integrity of each service but also the underlying host.  

### Solution ###
Topic: We can leverage the modularized design principles and properties of cloud microservices to combat the security challenges that arise in deployment. 
 - Microservices are stateless
	what does stateless mean tho? and how is this possible in microservices
	perhaps something about tiers of microservices and often last tier has state and the rest are all stateless 
	this is also benefit of having microservices bc they allows you to isolate stateless components into individual services
	add LOTS of citations
 - Microservices use retry semantics
Transition: Statelessness as well as retry semantics enable this robustness and scalability, which we can take advantage of to strengthen security. 

broad --> narrow, don’t  start w narrow sys call filtering
don’t  mention sys call filtering yet, just say we propose timeloops that has xxx properties
Topic: In this paper, we propose a new method for generating system call filters for microservices called Timeloops.
 - Suited for miroservices because it is language agnostic
 - Suited for miroservices because it utilizes retry semantics
 - Suited for miroservices because it is fine-grained
Transition: In our method, system calls are learned, on-the-fly, as programs execute, thereby including only system calls that are actually observed and detecting malicious behavior when a new system call is introduced.
we illustrate timeloops by generating syscall policies. sys call filtering is a demo of timeloops which IS important bc it is widely used

### Quality of the Solution ###
Topic: For each service in a microservices application, the Timeloops technique relies on three components for learning legitimate system calls: (1) a production service, (2) an oracle service, and (3) a Timeloops controller. 
 - What are these terms?
 - How do they work together?
 - What technologies do we use?
Transition: This design enables Timeloops to combat the security challenges that microservices introduce by successfully generating system call policies automatically. 

### Comparison to State of the Art ###
Topic: Using these components we measure both the security and performance of our Timeloops system.
 - How does the performance compare to unhardened and hardened systems?
 - How does the filter size compare to static analysis?
